Construction of Currents in Causal Fermion Systems

This paper presents a novel and systematic formalism for deriving classical field equations within the framework ofcausal fermion systems, explicitly accounting for higher-order corrections such as quantum effects and those arising from spacetime discreteness. Our method, which also generalizes to non-abelian gauge fields and gravitation, gives a systematic procedure for evaluating the linearized field equations of causal fermion systems. By probing these equations with specific wave functions and employing Taylor expansions, we reformulate them as a family of tensorial equations of increasing rank. We show that, for rank one, this approach recovers the established classical dynamics corresponding to Maxwell's equations. In addition, the approach gives rise to higher-rank tensorial equations, where the second-rank equations are expected to encode the Einstein equations, and higher-rank tensors potentially reveal new physics and systematic corrections.

==> absolut-value-of-alpha-squared-contour-0.dat <==
-2.755 -2.806 6.344
-2.633 -2.831 6.326
-2.510 -2.816 6.305
-2.388 -2.785 6.290
-2.300 -2.755 6.326
-2.265 -2.745 6.299
-2.143 -2.705 6.256
-2.020 -2.658 6.266
-1.959 -2.633 6.308
-1.898 -2.612 6.264
-1.776 -2.568 6.223
-1.653 -2.518 6.290
-1.635 -2.510 6.304
-1.531 -2.476 6.225
-1.408 -2.434 6.213
-1.286 -2.388 6.310
-1.286 -2.388 6.310
-1.163 -2.354 6.215
-1.041 -2.319 6.199
-0.918 -2.284 6.256
-0.851 -2.265 6.295
-0.796 -2.254 6.266
-0.673 -2.232 6.210
-0.551 -2.211 6.192
-0.429 -2.193 6.199
-0.306 -2.179 6.217
-0.184 -2.169 6.237
-0.061 -2.164 6.249
0.061 -2.164 6.249
0.184 -2.169 6.237
0.306 -2.179 6.217
0.429 -2.193 6.199
0.551 -2.211 6.192
0.673 -2.232 6.210
0.796 -2.254 6.266
0.851 -2.265 6.295
0.918 -2.284 6.256
1.041 -2.319 6.199
1.163 -2.354 6.215
1.286 -2.388 6.310
1.286 -2.388 6.310
1.408 -2.434 6.213
1.531 -2.476 6.225
1.635 -2.510 6.304
1.653 -2.518 6.290
1.776 -2.568 6.223
1.898 -2.612 6.264
1.959 -2.633 6.308
2.020 -2.658 6.266
2.143 -2.705 6.256
2.265 -2.745 6.299
2.300 -2.755 6.326
2.388 -2.785 6.290
2.510 -2.816 6.305
2.633 -2.831 6.326
2.755 -2.806 6.344
2.806 -2.755 6.344
2.831 -2.633 6.326
2.816 -2.510 6.305
2.785 -2.388 6.290
2.755 -2.300 6.326
2.745 -2.265 6.299
2.705 -2.143 6.256
2.658 -2.020 6.266
2.633 -1.959 6.308
2.612 -1.898 6.264
2.568 -1.776 6.223
2.518 -1.653 6.290
2.510 -1.635 6.304
2.476 -1.531 6.225
2.434 -1.408 6.213
2.388 -1.286 6.310
2.388 -1.286 6.310
2.354 -1.163 6.215
2.319 -1.041 6.199
2.284 -0.918 6.256
2.265 -0.851 6.295
2.254 -0.796 6.266
2.232 -0.673 6.210
2.211 -0.551 6.192
2.193 -0.429 6.199
2.179 -0.306 6.217
2.169 -0.184 6.237
2.164 -0.061 6.249
2.164 0.061 6.249
2.169 0.184 6.237
2.179 0.306 6.217
2.193 0.429 6.199
2.211 0.551 6.192
2.232 0.673 6.210
2.254 0.796 6.266
2.265 0.851 6.295
2.284 0.918 6.256
2.319 1.041 6.199
2.354 1.163 6.215
2.388 1.286 6.310
2.388 1.286 6.310
2.434 1.408 6.213
2.476 1.531 6.225
2.510 1.635 6.304
2.518 1.653 6.290
2.568 1.776 6.223
2.612 1.898 6.264
2.633 1.959 6.308
2.658 2.020 6.266
2.705 2.143 6.256
2.745 2.265 6.299
2.755 2.300 6.326
2.785 2.388 6.290
2.816 2.510 6.305
2.831 2.633 6.326
2.806 2.755 6.344
2.755 2.806 6.344
2.633 2.831 6.326
2.510 2.816 6.305
2.388 2.785 6.290
2.300 2.755 6.326
2.265 2.745 6.299
2.143 2.705 6.256
2.020 2.658 6.266
1.959 2.633 6.308
1.898 2.612 6.264
1.776 2.568 6.223
1.653 2.518 6.290
1.635 2.510 6.304
1.531 2.476 6.225
1.408 2.434 6.213
1.286 2.388 6.310
1.286 2.388 6.310
1.163 2.354 6.215
1.041 2.319 6.199
0.918 2.284 6.256
0.851 2.265 6.295
0.796 2.254 6.266
0.673 2.232 6.210
0.551 2.211 6.192
0.429 2.193 6.199
0.306 2.179 6.217
0.184 2.169 6.237
0.061 2.164 6.249
-0.061 2.164 6.249
-0.184 2.169 6.237
-0.306 2.179 6.217
-0.429 2.193 6.199
-0.551 2.211 6.192
-0.673 2.232 6.210
-0.796 2.254 6.266
-0.851 2.265 6.295
-0.918 2.284 6.256
-1.041 2.319 6.199
-1.163 2.354 6.215
-1.286 2.388 6.310
-1.286 2.388 6.310
-1.408 2.434 6.213
-1.531 2.476 6.225
-1.635 2.510 6.304
-1.653 2.518 6.290
-1.776 2.568 6.223
-1.898 2.612 6.264
-1.959 2.633 6.308
-2.020 2.658 6.266
-2.143 2.705 6.256
-2.265 2.745 6.299
-2.300 2.755 6.326
-2.388 2.785 6.290
-2.510 2.816 6.305
-2.633 2.831 6.326
-2.755 2.806 6.344
-2.806 2.755 6.344
-2.831 2.633 6.326
-2.816 2.510 6.305
-2.785 2.388 6.290
-2.755 2.300 6.326
-2.745 2.265 6.299
-2.705 2.143 6.256
-2.658 2.020 6.266
-2.633 1.959 6.308
-2.612 1.898 6.264
-2.568 1.776 6.223
-2.518 1.653 6.290
-2.510 1.635 6.304
-2.476 1.531 6.225
-2.434 1.408 6.213
-2.388 1.286 6.310
-2.388 1.286 6.310
-2.354 1.163 6.215
-2.319 1.041 6.199
-2.284 0.918 6.256
-2.265 0.851 6.295
-2.254 0.796 6.266
-2.232 0.673 6.210
-2.211 0.551 6.192
-2.193 0.429 6.199
-2.179 0.306 6.217
-2.169 0.184 6.237
-2.164 0.061 6.249
-2.164 -0.061 6.249
-2.169 -0.184 6.237
-2.179 -0.306 6.217
-2.193 -0.429 6.199
-2.211 -0.551 6.192
-2.232 -0.673 6.210
-2.254 -0.796 6.266
-2.265 -0.851 6.295
-2.284 -0.918 6.256
-2.319 -1.041 6.199
-2.354 -1.163 6.215
-2.388 -1.286 6.310
-2.388 -1.286 6.310
-2.434 -1.408 6.213
-2.476 -1.531 6.225
-2.510 -1.635 6.304
-2.518 -1.653 6.290
-2.568 -1.776 6.223
-2.612 -1.898 6.264
-2.633 -1.959 6.308
-2.658 -2.020 6.266
-2.705 -2.143 6.256
-2.745 -2.265 6.299
-2.755 -2.300 6.326
-2.785 -2.388 6.290
-2.816 -2.510 6.305
-2.831 -2.633 6.326
-2.806 -2.755 6.344
-2.755 -2.806 6.344

==> absolut-value-of-alpha-squared-contour-1.dat <==
-1.408 -1.573 63.079
-1.286 -1.594 62.766
-1.163 -1.594 62.461
-1.041 -1.584 62.221
-0.918 -1.569 62.179
-0.796 -1.550 62.466
-0.678 -1.531 63.100
-0.673 -1.530 63.075
-0.551 -1.517 62.430
-0.429 -1.506 61.961
-0.306 -1.496 61.670
-0.184 -1.490 61.519
-0.061 -1.486 61.458
0.061 -1.486 61.458
0.184 -1.490 61.519
0.306 -1.496 61.670
0.429 -1.506 61.961
0.551 -1.517 62.430
0.673 -1.530 63.075
0.678 -1.531 63.100
0.796 -1.550 62.466
0.918 -1.569 62.179
1.041 -1.584 62.221
1.163 -1.594 62.461
1.286 -1.594 62.766
1.408 -1.573 63.079
1.487 -1.531 63.398
1.531 -1.487 63.398
1.573 -1.408 63.079
1.594 -1.286 62.766
1.594 -1.163 62.461
1.584 -1.041 62.221
1.569 -0.918 62.179
1.550 -0.796 62.466
1.531 -0.678 63.100
1.530 -0.673 63.075
1.517 -0.551 62.430
1.506 -0.429 61.961
1.496 -0.306 61.670
1.490 -0.184 61.519
1.486 -0.061 61.458
1.486 0.061 61.458
1.490 0.184 61.519
1.496 0.306 61.670
1.506 0.429 61.961
1.517 0.551 62.430
1.530 0.673 63.075
1.531 0.678 63.100
1.550 0.796 62.466
1.569 0.918 62.179
1.584 1.041 62.221
1.594 1.163 62.461
1.594 1.286 62.766
1.573 1.408 63.079
1.531 1.487 63.398
1.487 1.531 63.398
1.408 1.573 63.079
1.286 1.594 62.766
1.163 1.594 62.461
1.041 1.584 62.221
0.918 1.569 62.179
0.796 1.550 62.466
0.678 1.531 63.100
0.673 1.530 63.075
0.551 1.517 62.430
0.429 1.506 61.961
0.306 1.496 61.670
0.184 1.490 61.519
0.061 1.486 61.458
-0.061 1.486 61.458
-0.184 1.490 61.519
-0.306 1.496 61.670
-0.429 1.506 61.961
-0.551 1.517 62.430
-0.673 1.530 63.075
-0.678 1.531 63.100
-0.796 1.550 62.466
-0.918 1.569 62.179
-1.041 1.584 62.221
-1.163 1.594 62.461
-1.286 1.594 62.766
-1.408 1.573 63.079
-1.487 1.531 63.398
-1.531 1.487 63.398
-1.573 1.408 63.079
-1.594 1.286 62.766
-1.594 1.163 62.461
-1.584 1.041 62.221
-1.569 0.918 62.179
-1.550 0.796 62.466
-1.531 0.678 63.100
-1.530 0.673 63.075
-1.517 0.551 62.430
-1.506 0.429 61.961
-1.496 0.306 61.670
-1.490 0.184 61.519
-1.486 0.061 61.458
-1.486 -0.061 61.458
-1.490 -0.184 61.519
-1.496 -0.306 61.670
-1.506 -0.429 61.961
-1.517 -0.551 62.430
-1.530 -0.673 63.075
-1.531 -0.678 63.100
-1.550 -0.796 62.466
-1.569 -0.918 62.179
-1.584 -1.041 62.221
-1.594 -1.163 62.461
-1.594 -1.286 62.766
-1.573 -1.408 63.079
-1.531 -1.487 63.398
-1.487 -1.531 63.398
-1.408 -1.573 63.079

==> absolut-value-of-alpha-squared-contour-2.dat <==
-0.673 -0.797 630.943
-0.551 -0.850 623.782
-0.429 -0.875 620.396
-0.306 -0.887 619.345
-0.184 -0.892 619.048
-0.061 -0.894 618.946
0.061 -0.894 618.946
0.184 -0.892 619.048
0.306 -0.887 619.345
0.429 -0.875 620.396
0.551 -0.850 623.782
0.673 -0.797 630.943
0.675 -0.796 631.093
0.796 -0.675 631.093
0.797 -0.673 630.943
0.850 -0.551 623.782
0.875 -0.429 620.396
0.887 -0.306 619.345
0.892 -0.184 619.048
0.894 -0.061 618.946
0.894 0.061 618.946
0.892 0.184 619.048
0.887 0.306 619.345
0.875 0.429 620.396
0.850 0.551 623.782
0.797 0.673 630.943
0.796 0.675 631.093
0.675 0.796 631.093
0.673 0.797 630.943
0.551 0.850 623.782
0.429 0.875 620.396
0.306 0.887 619.345
0.184 0.892 619.048
0.061 0.894 618.946
-0.061 0.894 618.946
-0.184 0.892 619.048
-0.306 0.887 619.345
-0.429 0.875 620.396
-0.551 0.850 623.782
-0.673 0.797 630.943
-0.675 0.796 631.093
-0.796 0.675 631.093
-0.797 0.673 630.943
-0.850 0.551 623.782
-0.875 0.429 620.396
-0.887 0.306 619.345
-0.892 0.184 619.048
-0.894 0.061 618.946
-0.894 -0.061 618.946
-0.892 -0.184 619.048
-0.887 -0.306 619.345
-0.875 -0.429 620.396
-0.850 -0.551 623.782
-0.797 -0.673 630.943
-0.796 -0.675 631.093
-0.675 -0.796 631.093
-0.673 -0.797 630.943

==> absolut-value-of-alpha-squared.dat <==
-3.000 -3.000 4.749
-2.878 -3.000 4.994
-2.755 -3.000 4.970
-2.633 -3.000 4.712
-2.510 -3.000 4.299
-2.388 -3.000 3.814
-2.265 -3.000 3.323
-2.143 -3.000 2.867
-2.020 -3.000 2.465
-1.898 -3.000 2.123
-1.776 -3.000 1.836
-1.653 -3.000 1.600
-1.531 -3.000 1.406
-1.408 -3.000 1.247
-1.286 -3.000 1.117
-1.163 -3.000 1.011
-1.041 -3.000 0.925
-0.918 -3.000 0.855
-0.796 -3.000 0.798
-0.673 -3.000 0.752
-0.551 -3.000 0.717
-0.429 -3.000 0.690
-0.306 -3.000 0.670
-0.184 -3.000 0.657
-0.061 -3.000 0.651
0.061 -3.000 0.651
0.184 -3.000 0.657
0.306 -3.000 0.670
0.429 -3.000 0.690
0.551 -3.000 0.717
0.673 -3.000 0.752
0.796 -3.000 0.798
0.918 -3.000 0.855
1.041 -3.000 0.925
1.163 -3.000 1.011
1.286 -3.000 1.117
1.408 -3.000 1.247
1.531 -3.000 1.406
1.653 -3.000 1.600
1.776 -3.000 1.836
1.898 -3.000 2.123
2.020 -3.000 2.465
2.143 -3.000 2.867
2.265 -3.000 3.323
2.388 -3.000 3.814
2.510 -3.000 4.299
2.633 -3.000 4.712
2.755 -3.000 4.970
2.878 -3.000 4.994
3.000 -3.000 4.749
-3.000 -2.878 4.994
-2.878 -2.878 5.584
-2.755 -2.878 5.892
-2.633 -2.878 5.883
-2.510 -2.878 5.597
-2.388 -2.878 5.125
-2.265 -2.878 4.565
-2.143 -2.878 3.993
-2.020 -2.878 3.459
-1.898 -2.878 2.987
-1.776 -2.878 2.584
-1.653 -2.878 2.246
-1.531 -2.878 1.966
-1.408 -2.878 1.737
-1.286 -2.878 1.549
-1.163 -2.878 1.396
-1.041 -2.878 1.271
-0.918 -2.878 1.170
-0.796 -2.878 1.088
-0.673 -2.878 1.023
-0.551 -2.878 0.972
-0.429 -2.878 0.933
-0.306 -2.878 0.905
-0.184 -2.878 0.887
-0.061 -2.878 0.878
0.061 -2.878 0.878
0.184 -2.878 0.887
0.306 -2.878 0.905
0.429 -2.878 0.933
0.551 -2.878 0.972
0.673 -2.878 1.023
0.796 -2.878 1.088
0.918 -2.878 1.170
1.041 -2.878 1.271
1.163 -2.878 1.396
1.286 -2.878 1.549
1.408 -2.878 1.737
1.531 -2.878 1.966
1.653 -2.878 2.246
1.776 -2.878 2.584
1.898 -2.878 2.987
2.020 -2.878 3.459
2.143 -2.878 3.993
2.265 -2.878 4.565
2.388 -2.878 5.125
2.510 -2.878 5.597
2.633 -2.878 5.883
2.755 -2.878 5.892
2.878 -2.878 5.584
3.000 -2.878 4.994
-3.000 -2.755 4.970
-2.878 -2.755 5.892
-2.755 -2.755 6.609
-2.633 -2.755 6.998
-2.510 -2.755 7.013
-2.388 -2.755 6.699
-2.265 -2.755 6.158
-2.143 -2.755 5.507
-2.020 -2.755 4.839
-1.898 -2.755 4.211
-1.776 -2.755 3.653
-1.653 -2.755 3.176
-1.531 -2.755 2.774
-1.408 -2.755 2.442
-1.286 -2.755 2.169
-1.163 -2.755 1.946
-1.041 -2.755 1.765
-0.918 -2.755 1.618
-0.796 -2.755 1.499
-0.673 -2.755 1.405
-0.551 -2.755 1.331
-0.429 -2.755 1.275
-0.306 -2.755 1.234
-0.184 -2.755 1.208
-0.061 -2.755 1.195
0.061 -2.755 1.195
0.184 -2.755 1.208
0.306 -2.755 1.234
0.429 -2.755 1.275
0.551 -2.755 1.331
0.673 -2.755 1.405
0.796 -2.755 1.499
0.918 -2.755 1.618
1.041 -2.755 1.765
1.163 -2.755 1.946
1.286 -2.755 2.169
1.408 -2.755 2.442
1.531 -2.755 2.774
1.653 -2.755 3.176
1.776 -2.755 3.653
1.898 -2.755 4.211
2.020 -2.755 4.839
2.143 -2.755 5.507
2.265 -2.755 6.158
2.388 -2.755 6.699
2.510 -2.755 7.013
2.633 -2.755 6.998
2.755 -2.755 6.609
2.878 -2.755 5.892
3.000 -2.755 4.970
-3.000 -2.633 4.712
-2.878 -2.633 5.883
-2.755 -2.633 6.998
-2.633 -2.633 7.880
-2.510 -2.633 8.375
-2.388 -2.633 8.426
-2.265 -2.633 8.082
-2.143 -2.633 7.462
-2.020 -2.633 6.703
-1.898 -2.633 5.917
-1.776 -2.633 5.175
-1.653 -2.633 4.513
-1.531 -2.633 3.944
-1.408 -2.633 3.466
-1.286 -2.633 3.069
-1.163 -2.633 2.744
-1.041 -2.633 2.478
-0.918 -2.633 2.262
-0.796 -2.633 2.089
-0.673 -2.633 1.951
-0.551 -2.633 1.843
-0.429 -2.633 1.761
-0.306 -2.633 1.702
-0.184 -2.633 1.664
-0.061 -2.633 1.646
0.061 -2.633 1.646
0.184 -2.633 1.664
0.306 -2.633 1.702
0.429 -2.633 1.761
0.551 -2.633 1.843
0.673 -2.633 1.951
0.796 -2.633 2.089
0.918 -2.633 2.262
1.041 -2.633 2.478
1.163 -2.633 2.744
1.286 -2.633 3.069
1.408 -2.633 3.466
1.531 -2.633 3.944
1.653 -2.633 4.513
1.776 -2.633 5.175
1.898 -2.633 5.917
2.020 -2.633 6.703
2.143 -2.633 7.462
2.265 -2.633 8.082
2.388 -2.633 8.426
2.510 -2.633 8.375
2.633 -2.633 7.880
2.755 -2.633 6.998
2.878 -2.633 5.883
3.000 -2.633 4.712
-3.000 -2.510 4.299
-2.878 -2.510 5.597
-2.755 -2.510 7.013
-2.633 -2.510 8.375
-2.510 -2.510 9.467
-2.388 -2.510 10.105
-2.265 -2.510 10.210
-2.143 -2.510 9.837
-2.020 -2.510 9.126
-1.898 -2.510 8.239
-1.776 -2.510 7.310
-1.653 -2.510 6.428
-1.531 -2.510 5.638
-1.408 -2.510 4.957
-1.286 -2.510 4.383
-1.163 -2.510 3.907
-1.041 -2.510 3.517
-0.918 -2.510 3.200
-0.796 -2.510 2.944
-0.673 -2.510 2.741
-0.551 -2.510 2.582
-0.429 -2.510 2.461
-0.306 -2.510 2.375
-0.184 -2.510 2.319
-0.061 -2.510 2.291
0.061 -2.510 2.291
0.184 -2.510 2.319
0.306 -2.510 2.375
0.429 -2.510 2.461
0.551 -2.510 2.582
0.673 -2.510 2.741
0.796 -2.510 2.944
0.918 -2.510 3.200
1.041 -2.510 3.517
1.163 -2.510 3.907
1.286 -2.510 4.383
1.408 -2.510 4.957
1.531 -2.510 5.638
1.653 -2.510 6.428
1.776 -2.510 7.310
1.898 -2.510 8.239
2.020 -2.510 9.126
2.143 -2.510 9.837
2.265 -2.510 10.210
2.388 -2.510 10.105
2.510 -2.510 9.467
2.633 -2.510 8.375
2.755 -2.510 7.013
2.878 -2.510 5.597
3.000 -2.510 4.299
-3.000 -2.388 3.814
-2.878 -2.388 5.125
-2.755 -2.388 6.699
-2.633 -2.388 8.426
-2.510 -2.388 10.105
-2.388 -2.388 11.472
-2.265 -2.388 12.299
-2.143 -2.388 12.487
-2.020 -2.388 12.090
-1.898 -2.388 11.274
-1.776 -2.388 10.233
-1.653 -2.388 9.132
-1.531 -2.388 8.078
-1.408 -2.388 7.130
-1.286 -2.388 6.310
-1.163 -2.388 5.618
-1.041 -2.388 5.045
-0.918 -2.388 4.577
-0.796 -2.388 4.198
-0.673 -2.388 3.896
-0.551 -2.388 3.660
-0.429 -2.388 3.481
-0.306 -2.388 3.352
-0.184 -2.388 3.269
-0.061 -2.388 3.229
0.061 -2.388 3.229
0.184 -2.388 3.269
0.306 -2.388 3.352
0.429 -2.388 3.481
0.551 -2.388 3.660
0.673 -2.388 3.896
0.796 -2.388 4.198
0.918 -2.388 4.577
1.041 -2.388 5.045
1.163 -2.388 5.618
1.286 -2.388 6.310
1.408 -2.388 7.130
1.531 -2.388 8.078
1.653 -2.388 9.132
1.776 -2.388 10.233
1.898 -2.388 11.274
2.020 -2.388 12.090
2.143 -2.388 12.487
2.265 -2.388 12.299
2.388 -2.388 11.472
2.510 -2.388 10.105
2.633 -2.388 8.426
2.755 -2.388 6.699
2.878 -2.388 5.125
3.000 -2.388 3.814
-3.000 -2.265 3.323
-2.878 -2.265 4.565
-2.755 -2.265 6.158
-2.633 -2.265 8.082
-2.510 -2.265 10.210
-2.388 -2.265 12.299
-2.265 -2.265 14.029
-2.143 -2.265 15.116
-2.020 -2.265 15.426
-1.898 -2.265 15.017
-1.776 -2.265 14.083
-1.653 -2.265 12.860
-1.531 -2.265 11.548
-1.408 -2.265 10.283
-1.286 -2.265 9.140
-1.163 -2.265 8.148
-1.041 -2.265 7.311
-0.918 -2.265 6.619
-0.796 -2.265 6.056
-0.673 -2.265 5.606
-0.551 -2.265 5.253
-0.429 -2.265 4.985
-0.306 -2.265 4.792
-0.184 -2.265 4.668
-0.061 -2.265 4.607
0.061 -2.265 4.607
0.184 -2.265 4.668
0.306 -2.265 4.792
0.429 -2.265 4.985
0.551 -2.265 5.253
0.673 -2.265 5.606
0.796 -2.265 6.056
0.918 -2.265 6.619
1.041 -2.265 7.311
1.163 -2.265 8.148
1.286 -2.265 9.140
1.408 -2.265 10.283
1.531 -2.265 11.548
1.653 -2.265 12.860
1.776 -2.265 14.083
1.898 -2.265 15.017
2.020 -2.265 15.426
2.143 -2.265 15.116
2.265 -2.265 14.029
2.388 -2.265 12.299
2.510 -2.265 10.210
2.633 -2.265 8.082
2.755 -2.265 6.158
2.878 -2.265 4.565
3.000 -2.265 3.323
-3.000 -2.143 2.867
-2.878 -2.143 3.993
-2.755 -2.143 5.507
-2.633 -2.143 7.462
-2.510 -2.143 9.837
-2.388 -2.143 12.487
-2.265 -2.143 15.116
-2.143 -2.143 17.332
-2.020 -2.143 18.776
-1.898 -2.143 19.270
-1.776 -2.143 18.871
-1.653 -2.143 17.810
-1.531 -2.143 16.371
-1.408 -2.143 14.804
-1.286 -2.143 13.279
-1.163 -2.143 11.894
-1.041 -2.143 10.690
-0.918 -2.143 9.675
-0.796 -2.143 8.839
-0.673 -2.143 8.166
-0.551 -2.143 7.635
-0.429 -2.143 7.232
-0.306 -2.143 6.941
-0.184 -2.143 6.753
-0.061 -2.143 6.661
0.061 -2.143 6.661
0.184 -2.143 6.753
0.306 -2.143 6.941
0.429 -2.143 7.232
0.551 -2.143 7.635
0.673 -2.143 8.166
0.796 -2.143 8.839
0.918 -2.143 9.675
1.041 -2.143 10.690
1.163 -2.143 11.894
1.286 -2.143 13.279
1.408 -2.143 14.804
1.531 -2.143 16.371
1.653 -2.143 17.810
1.776 -2.143 18.871
1.898 -2.143 19.270
2.020 -2.143 18.776
2.143 -2.143 17.332
2.265 -2.143 15.116
2.388 -2.143 12.487
2.510 -2.143 9.837
2.633 -2.143 7.462
2.755 -2.143 5.507
2.878 -2.143 3.993
3.000 -2.143 2.867
-3.000 -2.020 2.465
-2.878 -2.020 3.459
-2.755 -2.020 4.839
-2.633 -2.020 6.703
-2.510 -2.020 9.126
-2.388 -2.020 12.090
-2.265 -2.020 15.426
-2.143 -2.020 18.776
-2.020 -2.020 21.651
-1.898 -2.020 23.595
-1.776 -2.020 24.369
-1.653 -2.020 24.023
-1.531 -2.020 22.830
-1.408 -2.020 21.140
-1.286 -2.020 19.264
-1.163 -2.020 17.422
-1.041 -2.020 15.740
-0.918 -2.020 14.276
-0.796 -2.020 13.045
-0.673 -2.020 12.040
-0.551 -2.020 11.242
-0.429 -2.020 10.631
-0.306 -2.020 10.190
-0.184 -2.020 9.904
-0.061 -2.020 9.763
0.061 -2.020 9.763
0.184 -2.020 9.904
0.306 -2.020 10.190
0.429 -2.020 10.631
0.551 -2.020 11.242
0.673 -2.020 12.040
0.796 -2.020 13.045
0.918 -2.020 14.276
1.041 -2.020 15.740
1.163 -2.020 17.422
1.286 -2.020 19.264
1.408 -2.020 21.140
1.531 -2.020 22.830
1.653 -2.020 24.023
1.776 -2.020 24.369
1.898 -2.020 23.595
2.020 -2.020 21.651
2.143 -2.020 18.776
2.265 -2.020 15.426
2.388 -2.020 12.090
2.510 -2.020 9.126
2.633 -2.020 6.703
2.755 -2.020 4.839
2.878 -2.020 3.459
3.000 -2.020 2.465
-3.000 -1.898 2.123
-2.878 -1.898 2.987
-2.755 -1.898 4.211
-2.633 -1.898 5.917
-2.510 -1.898 8.239
-2.388 -1.898 11.274
-2.265 -1.898 15.017
-2.143 -1.898 19.270
-2.020 -1.898 23.595
-1.898 -1.898 27.380
-1.776 -1.898 30.037
-1.653 -1.898 31.238
-1.531 -1.898 31.022
-1.408 -1.898 29.709
-1.286 -1.898 27.735
-1.163 -1.898 25.493
-1.041 -1.898 23.265
-0.918 -1.898 21.222
-0.796 -1.898 19.444
-0.673 -1.898 17.959
-0.551 -1.898 16.764
-0.429 -1.898 15.840
-0.306 -1.898 15.169
-0.184 -1.898 14.733
-0.061 -1.898 14.518
0.061 -1.898 14.518
0.184 -1.898 14.733
0.306 -1.898 15.169
0.429 -1.898 15.840
0.551 -1.898 16.764
0.673 -1.898 17.959
0.796 -1.898 19.444
0.918 -1.898 21.222
1.041 -1.898 23.265
1.163 -1.898 25.493
1.286 -1.898 27.735
1.408 -1.898 29.709
1.531 -1.898 31.022
1.653 -1.898 31.238
1.776 -1.898 30.037
1.898 -1.898 27.380
2.020 -1.898 23.595
2.143 -1.898 19.270
2.265 -1.898 15.017
2.388 -1.898 11.274
2.510 -1.898 8.239
2.633 -1.898 5.917
2.755 -1.898 4.211
2.878 -1.898 2.987
3.000 -1.898 2.123
-3.000 -1.776 1.836
-2.878 -1.776 2.584
-2.755 -1.776 3.653
-2.633 -1.776 5.175
-2.510 -1.776 7.310
-2.388 -1.776 10.233
-2.265 -1.776 14.083
-2.143 -1.776 18.871
-2.020 -1.776 24.369
-1.898 -1.776 30.037
-1.776 -1.776 35.098
-1.653 -1.776 38.787
-1.531 -1.776 40.651
-1.408 -1.776 40.700
-1.286 -1.776 39.315
-1.163 -1.776 37.038
-1.041 -1.776 34.371
-0.918 -1.776 31.688
-0.796 -1.776 29.216
-0.673 -1.776 27.074
-0.551 -1.776 25.306
-0.429 -1.776 23.920
-0.306 -1.776 22.902
-0.184 -1.776 22.236
-0.061 -1.776 21.907
0.061 -1.776 21.907
0.184 -1.776 22.236
0.306 -1.776 22.902
0.429 -1.776 23.920
0.551 -1.776 25.306
0.673 -1.776 27.074
0.796 -1.776 29.216
0.918 -1.776 31.688
1.041 -1.776 34.371
1.163 -1.776 37.038
1.286 -1.776 39.315
1.408 -1.776 40.700
1.531 -1.776 40.651
1.653 -1.776 38.787
1.776 -1.776 35.098
1.898 -1.776 30.037
2.020 -1.776 24.369
2.143 -1.776 18.871
2.265 -1.776 14.083
2.388 -1.776 10.233
2.510 -1.776 7.310
2.633 -1.776 5.175
2.755 -1.776 3.653
2.878 -1.776 2.584
3.000 -1.776 1.836
-3.000 -1.653 1.600
-2.878 -1.653 2.246
-2.755 -1.653 3.176
-2.633 -1.653 4.513
-2.510 -1.653 6.428
-2.388 -1.653 9.132
-2.265 -1.653 12.860
-2.143 -1.653 17.810
-2.020 -1.653 24.023
-1.898 -1.653 31.238
-1.776 -1.653 38.787
-1.653 -1.653 45.674
-1.531 -1.653 50.888
-1.408 -1.653 53.795
-1.286 -1.653 54.350
-1.163 -1.653 53.008
-1.041 -1.653 50.447
-0.918 -1.653 47.320
-0.796 -1.653 44.121
-0.673 -1.653 41.168
-0.551 -1.653 38.631
-0.429 -1.653 36.588
-0.306 -1.653 35.063
-0.184 -1.653 34.055
-0.061 -1.653 33.554
0.061 -1.653 33.554
0.184 -1.653 34.055
0.306 -1.653 35.063
0.429 -1.653 36.588
0.551 -1.653 38.631
0.673 -1.653 41.168
0.796 -1.653 44.121
0.918 -1.653 47.320
1.041 -1.653 50.447
1.163 -1.653 53.008
1.286 -1.653 54.350
1.408 -1.653 53.795
1.531 -1.653 50.888
1.653 -1.653 45.674
1.776 -1.653 38.787
1.898 -1.653 31.238
2.020 -1.653 24.023
2.143 -1.653 17.810
2.265 -1.653 12.860
2.388 -1.653 9.132
2.510 -1.653 6.428
2.633 -1.653 4.513
2.755 -1.653 3.176
2.878 -1.653 2.246
3.000 -1.653 1.600
-3.000 -1.531 1.406
-2.878 -1.531 1.966
-2.755 -1.531 2.774
-2.633 -1.531 3.944
-2.510 -1.531 5.638
-2.388 -1.531 8.078
-2.265 -1.531 11.548
-2.143 -1.531 16.371
-2.020 -1.531 22.830
-1.898 -1.531 31.022
-1.776 -1.531 40.651
-1.653 -1.531 50.888
-1.531 -1.531 60.441
-1.408 -1.531 67.955
-1.286 -1.531 72.531
-1.163 -1.531 74.027
-1.041 -1.531 72.976
-0.918 -1.531 70.241
-0.796 -1.531 66.677
-0.673 -1.531 62.956
-0.551 -1.531 59.521
-0.429 -1.531 56.628
-0.306 -1.531 54.405
-0.184 -1.531 52.910
-0.061 -1.531 52.160
0.061 -1.531 52.160
0.184 -1.531 52.910
0.306 -1.531 54.405
0.429 -1.531 56.628
0.551 -1.531 59.521
0.673 -1.531 62.956
0.796 -1.531 66.677
0.918 -1.531 70.241
1.041 -1.531 72.976
1.163 -1.531 74.027
1.286 -1.531 72.531
1.408 -1.531 67.955
1.531 -1.531 60.441
1.653 -1.531 50.888
1.776 -1.531 40.651
1.898 -1.531 31.022
2.020 -1.531 22.830
2.143 -1.531 16.371
2.265 -1.531 11.548
2.388 -1.531 8.078
2.510 -1.531 5.638
2.633 -1.531 3.944
2.755 -1.531 2.774
2.878 -1.531 1.966
3.000 -1.531 1.406
-3.000 -1.408 1.247
-2.878 -1.408 1.737
-2.755 -1.408 2.442
-2.633 -1.408 3.466
-2.510 -1.408 4.957
-2.388 -1.408 7.130
-2.265 -1.408 10.283
-2.143 -1.408 14.804
-2.020 -1.408 21.140
-1.898 -1.408 29.709
-1.776 -1.408 40.700
-1.653 -1.408 53.795
-1.531 -1.408 67.955
-1.408 -1.408 81.492
-1.286 -1.408 92.558
-1.163 -1.408 99.854
-1.041 -1.408 103.073
-0.918 -1.408 102.830
-0.796 -1.408 100.226
-0.673 -1.408 96.403
-0.551 -1.408 92.285
-0.429 -1.408 88.505
-0.306 -1.408 85.449
-0.184 -1.408 83.329
-0.061 -1.408 82.249
0.061 -1.408 82.249
0.184 -1.408 83.329
0.306 -1.408 85.449
0.429 -1.408 88.505
0.551 -1.408 92.285
0.673 -1.408 96.403
0.796 -1.408 100.226
0.918 -1.408 102.830
1.041 -1.408 103.073
1.163 -1.408 99.854
1.286 -1.408 92.558
1.408 -1.408 81.492
1.531 -1.408 67.955
1.653 -1.408 53.795
1.776 -1.408 40.700
1.898 -1.408 29.709
2.020 -1.408 21.140
2.143 -1.408 14.804
2.265 -1.408 10.283
2.388 -1.408 7.130
2.510 -1.408 4.957
2.633 -1.408 3.466
2.755 -1.408 2.442
2.878 -1.408 1.737
3.000 -1.408 1.247
-3.000 -1.286 1.117
-2.878 -1.286 1.549
-2.755 -1.286 2.169
-2.633 -1.286 3.069
-2.510 -1.286 4.383
-2.388 -1.286 6.310
-2.265 -1.286 9.140
-2.143 -1.286 13.279
-2.020 -1.286 19.264
-1.898 -1.286 27.735
-1.776 -1.286 39.315
-1.653 -1.286 54.350
-1.531 -1.286 72.531
-1.408 -1.286 92.558
-1.286 -1.286 112.190
-1.163 -1.286 128.875
-1.041 -1.286 140.702
-0.918 -1.286 147.074
-0.796 -1.286 148.673
-0.673 -1.286 146.916
-0.551 -1.286 143.347
-0.429 -1.286 139.256
-0.306 -1.286 135.558
-0.184 -1.286 132.833
-0.061 -1.286 131.400
0.061 -1.286 131.400
0.184 -1.286 132.833
0.306 -1.286 135.558
0.429 -1.286 139.256
0.551 -1.286 143.347
0.673 -1.286 146.916
0.796 -1.286 148.673
0.918 -1.286 147.074
1.041 -1.286 140.702
1.163 -1.286 128.875
1.286 -1.286 112.190
1.408 -1.286 92.558
1.531 -1.286 72.531
1.653 -1.286 54.350
1.776 -1.286 39.315
1.898 -1.286 27.735
2.020 -1.286 19.264
2.143 -1.286 13.279
2.265 -1.286 9.140
2.388 -1.286 6.310
2.510 -1.286 4.383
2.633 -1.286 3.069
2.755 -1.286 2.169
2.878 -1.286 1.549
3.000 -1.286 1.117
-3.000 -1.163 1.011
-2.878 -1.163 1.396
-2.755 -1.163 1.946
-2.633 -1.163 2.744
-2.510 -1.163 3.907
-2.388 -1.163 5.618
-2.265 -1.163 8.148
-2.143 -1.163 11.894
-2.020 -1.163 17.422
-1.898 -1.163 25.493
-1.776 -1.163 37.038
-1.653 -1.163 53.008
-1.531 -1.163 74.027
-1.408 -1.163 99.854
-1.286 -1.163 128.875
-1.163 -1.163 158.086
-1.041 -1.163 183.890
-0.918 -1.163 203.430
-0.796 -1.163 215.590
-0.673 -1.163 221.070
-0.551 -1.163 221.693
-0.429 -1.163 219.557
-0.306 -1.163 216.475
-0.184 -1.163 213.758
-0.061 -1.163 212.211
0.061 -1.163 212.211
0.184 -1.163 213.758
0.306 -1.163 216.475
0.429 -1.163 219.557
0.551 -1.163 221.693
0.673 -1.163 221.070
0.796 -1.163 215.590
0.918 -1.163 203.430
1.041 -1.163 183.890
1.163 -1.163 158.086
1.286 -1.163 128.875
1.408 -1.163 99.854
1.531 -1.163 74.027
1.653 -1.163 53.008
1.776 -1.163 37.038
1.898 -1.163 25.493
2.020 -1.163 17.422
2.143 -1.163 11.894
2.265 -1.163 8.148
2.388 -1.163 5.618
2.510 -1.163 3.907
2.633 -1.163 2.744
2.755 -1.163 1.946
2.878 -1.163 1.396
3.000 -1.163 1.011
-3.000 -1.041 0.925
-2.878 -1.041 1.271
-2.755 -1.041 1.765
-2.633 -1.041 2.478
-2.510 -1.041 3.517
-2.388 -1.041 5.045
-2.265 -1.041 7.311
-2.143 -1.041 10.690
-2.020 -1.041 15.740
-1.898 -1.041 23.265
-1.776 -1.041 34.371
-1.653 -1.041 50.447
-1.531 -1.041 72.976
-1.408 -1.041 103.073
-1.286 -1.041 140.702
-1.163 -1.041 183.890
-1.041 -1.041 228.563
-0.918 -1.041 269.557
-0.796 -1.041 302.491
-0.673 -1.041 325.319
-0.551 -1.041 338.601
-0.429 -1.041 344.625
-0.306 -1.041 346.212
-0.184 -1.041 345.838
-0.061 -1.041 345.221
0.061 -1.041 345.221
0.184 -1.041 345.838
0.306 -1.041 346.212
0.429 -1.041 344.625
0.551 -1.041 338.601
0.673 -1.041 325.319
0.796 -1.041 302.491
0.918 -1.041 269.557
1.041 -1.041 228.563
1.163 -1.041 183.890
1.286 -1.041 140.702
1.408 -1.041 103.073
1.531 -1.041 72.976
1.653 -1.041 50.447
1.776 -1.041 34.371
1.898 -1.041 23.265
2.020 -1.041 15.740
2.143 -1.041 10.690
2.265 -1.041 7.311
2.388 -1.041 5.045
2.510 -1.041 3.517
2.633 -1.041 2.478
2.755 -1.041 1.765
2.878 -1.041 1.271
3.000 -1.041 0.925
-3.000 -0.918 0.855
-2.878 -0.918 1.170
-2.755 -0.918 1.618
-2.633 -0.918 2.262
-2.510 -0.918 3.200
-2.388 -0.918 4.577
-2.265 -0.918 6.619
-2.143 -0.918 9.675
-2.020 -0.918 14.276
-1.898 -0.918 21.222
-1.776 -0.918 31.688
-1.653 -0.918 47.320
-1.531 -0.918 70.241
-1.408 -0.918 102.830
-1.286 -0.918 147.074
-1.163 -0.918 203.430
-1.041 -0.918 269.557
-0.918 -0.918 339.863
-0.796 -0.918 406.754
-0.673 -0.918 463.308
-0.551 -0.918 505.714
-0.429 -0.918 533.929
-0.306 -0.918 550.568
-0.184 -0.918 559.136
-0.061 -0.918 562.601
0.061 -0.918 562.601
0.184 -0.918 559.136
0.306 -0.918 550.568
0.429 -0.918 533.929
0.551 -0.918 505.714
0.673 -0.918 463.308
0.796 -0.918 406.754
0.918 -0.918 339.863
1.041 -0.918 269.557
1.163 -0.918 203.430
1.286 -0.918 147.074
1.408 -0.918 102.830
1.531 -0.918 70.241
1.653 -0.918 47.320
1.776 -0.918 31.688
1.898 -0.918 21.222
2.020 -0.918 14.276
2.143 -0.918 9.675
2.265 -0.918 6.619
2.388 -0.918 4.577
2.510 -0.918 3.200
2.633 -0.918 2.262
2.755 -0.918 1.618
2.878 -0.918 1.170
3.000 -0.918 0.855
-3.000 -0.796 0.798
-2.878 -0.796 1.088
-2.755 -0.796 1.499
-2.633 -0.796 2.089
-2.510 -0.796 2.944
-2.388 -0.796 4.198
-2.265 -0.796 6.056
-2.143 -0.796 8.839
-2.020 -0.796 13.045
-1.898 -0.796 19.444
-1.776 -0.796 29.216
-1.653 -0.796 44.121
-1.531 -0.796 66.677
-1.408 -0.796 100.226
-1.286 -0.796 148.673
-1.163 -0.796 215.590
-1.041 -0.796 302.491
-0.918 -0.796 406.754
-0.796 -0.796 520.549
-0.673 -0.796 632.306
-0.551 -0.796 730.577
-0.429 -0.796 807.921
-0.306 -0.796 862.300
-0.184 -0.796 895.652
-0.061 -0.796 911.214
0.061 -0.796 911.214
0.184 -0.796 895.652
0.306 -0.796 862.300
0.429 -0.796 807.921
0.551 -0.796 730.577
0.673 -0.796 632.306
0.796 -0.796 520.549
0.918 -0.796 406.754
1.041 -0.796 302.491
1.163 -0.796 215.590
1.286 -0.796 148.673
1.408 -0.796 100.226
1.531 -0.796 66.677
1.653 -0.796 44.121
1.776 -0.796 29.216
1.898 -0.796 19.444
2.020 -0.796 13.045
2.143 -0.796 8.839
2.265 -0.796 6.056
2.388 -0.796 4.198
2.510 -0.796 2.944
2.633 -0.796 2.089
2.755 -0.796 1.499
2.878 -0.796 1.088
3.000 -0.796 0.798
-3.000 -0.673 0.752
-2.878 -0.673 1.023
-2.755 -0.673 1.405
-2.633 -0.673 1.951
-2.510 -0.673 2.741
-2.388 -0.673 3.896
-2.265 -0.673 5.606
-2.143 -0.673 8.166
-2.020 -0.673 12.040
-1.898 -0.673 17.959
-1.776 -0.673 27.074
-1.653 -0.673 41.168
-1.531 -0.673 62.956
-1.408 -0.673 96.403
-1.286 -0.673 146.916
-1.163 -0.673 221.070
-1.041 -0.673 325.319
-0.918 -0.673 463.308
-0.796 -0.673 632.306
-0.673 -0.673 820.838
-0.551 -0.673 1010.162
-0.429 -0.673 1179.887
-0.306 -0.673 1314.308
-0.184 -0.673 1405.276
-0.061 -0.673 1450.639
0.061 -0.673 1450.639
0.184 -0.673 1405.276
0.306 -0.673 1314.308
0.429 -0.673 1179.887
0.551 -0.673 1010.162
0.673 -0.673 820.838
0.796 -0.673 632.306
0.918 -0.673 463.308
1.041 -0.673 325.319
1.163 -0.673 221.070
1.286 -0.673 146.916
1.408 -0.673 96.403
1.531 -0.673 62.956
1.653 -0.673 41.168
1.776 -0.673 27.074
1.898 -0.673 17.959
2.020 -0.673 12.040
2.143 -0.673 8.166
2.265 -0.673 5.606
2.388 -0.673 3.896
2.510 -0.673 2.741
2.633 -0.673 1.951
2.755 -0.673 1.405
2.878 -0.673 1.023
3.000 -0.673 0.752
-3.000 -0.551 0.717
-2.878 -0.551 0.972
-2.755 -0.551 1.331
-2.633 -0.551 1.843
-2.510 -0.551 2.582
-2.388 -0.551 3.660
-2.265 -0.551 5.253
-2.143 -0.551 7.635
-2.020 -0.551 11.242
-1.898 -0.551 16.764
-1.776 -0.551 25.306
-1.653 -0.551 38.631
-1.531 -0.551 59.521
-1.408 -0.551 92.285
-1.286 -0.551 143.347
-1.163 -0.551 221.693
-1.041 -0.551 338.601
-0.918 -0.551 505.714
-0.796 -0.551 730.577
-0.673 -0.551 1010.162
-0.551 -0.551 1325.659
-0.429 -0.551 1643.309
-0.306 -0.551 1922.843
-0.184 -0.551 2128.715
-0.061 -0.551 2237.179
0.061 -0.551 2237.179
0.184 -0.551 2128.715
0.306 -0.551 1922.843
0.429 -0.551 1643.309
0.551 -0.551 1325.659
0.673 -0.551 1010.162
0.796 -0.551 730.577
0.918 -0.551 505.714
1.041 -0.551 338.601
1.163 -0.551 221.693
1.286 -0.551 143.347
1.408 -0.551 92.285
1.531 -0.551 59.521
1.653 -0.551 38.631
1.776 -0.551 25.306
1.898 -0.551 16.764
2.020 -0.551 11.242
2.143 -0.551 7.635
2.265 -0.551 5.253
2.388 -0.551 3.660
2.510 -0.551 2.582
2.633 -0.551 1.843
2.755 -0.551 1.331
2.878 -0.551 0.972
3.000 -0.551 0.717
-3.000 -0.429 0.690
-2.878 -0.429 0.933
-2.755 -0.429 1.275
-2.633 -0.429 1.761
-2.510 -0.429 2.461
-2.388 -0.429 3.481
-2.265 -0.429 4.985
-2.143 -0.429 7.232
-2.020 -0.429 10.631
-1.898 -0.429 15.840
-1.776 -0.429 23.920
-1.653 -0.429 36.588
-1.531 -0.429 56.628
-1.408 -0.429 88.505
-1.286 -0.429 139.256
-1.163 -0.429 219.557
-1.041 -0.429 344.625
-0.918 -0.429 533.929
-0.796 -0.429 807.921
-0.673 -0.429 1179.887
-0.551 -0.429 1643.309
-0.429 -0.429 2160.405
-0.306 -0.429 2661.580
-0.184 -0.429 3061.137
-0.061 -0.429 3282.908
0.061 -0.429 3282.908
0.184 -0.429 3061.137
0.306 -0.429 2661.580
0.429 -0.429 2160.405
0.551 -0.429 1643.309
0.673 -0.429 1179.887
0.796 -0.429 807.921
0.918 -0.429 533.929
1.041 -0.429 344.625
1.163 -0.429 219.557
1.286 -0.429 139.256
1.408 -0.429 88.505
1.531 -0.429 56.628
1.653 -0.429 36.588
1.776 -0.429 23.920
1.898 -0.429 15.840
2.020 -0.429 10.631
2.143 -0.429 7.232
2.265 -0.429 4.985
2.388 -0.429 3.481
2.510 -0.429 2.461
2.633 -0.429 1.761
2.755 -0.429 1.275
2.878 -0.429 0.933
3.000 -0.429 0.690
-3.000 -0.306 0.670
-2.878 -0.306 0.905
-2.755 -0.306 1.234
-2.633 -0.306 1.702
-2.510 -0.306 2.375
-2.388 -0.306 3.352
-2.265 -0.306 4.792
-2.143 -0.306 6.941
-2.020 -0.306 10.190
-1.898 -0.306 15.169
-1.776 -0.306 22.902
-1.653 -0.306 35.063
-1.531 -0.306 54.405
-1.408 -0.306 85.449
-1.286 -0.306 135.558
-1.163 -0.306 216.475
-1.041 -0.306 346.212
-0.918 -0.306 550.568
-0.796 -0.306 862.300
-0.673 -0.306 1314.308
-0.551 -0.306 1922.843
-0.429 -0.306 2661.580
-0.306 -0.306 3439.332
-0.184 -0.306 4104.693
-0.061 -0.306 4492.011
0.061 -0.306 4492.011
0.184 -0.306 4104.693
0.306 -0.306 3439.332
0.429 -0.306 2661.580
0.551 -0.306 1922.843
0.673 -0.306 1314.308
0.796 -0.306 862.300
0.918 -0.306 550.568
1.041 -0.306 346.212
1.163 -0.306 216.475
1.286 -0.306 135.558
1.408 -0.306 85.449
1.531 -0.306 54.405
1.653 -0.306 35.063
1.776 -0.306 22.902
1.898 -0.306 15.169
2.020 -0.306 10.190
2.143 -0.306 6.941
2.265 -0.306 4.792
2.388 -0.306 3.352
2.510 -0.306 2.375
2.633 -0.306 1.702
2.755 -0.306 1.234
2.878 -0.306 0.905
3.000 -0.306 0.670
-3.000 -0.184 0.657
-2.878 -0.184 0.887
-2.755 -0.184 1.208
-2.633 -0.184 1.664
-2.510 -0.184 2.319
-2.388 -0.184 3.269
-2.265 -0.184 4.668
-2.143 -0.184 6.753
-2.020 -0.184 9.904
-1.898 -0.184 14.733
-1.776 -0.184 22.236
-1.653 -0.184 34.055
-1.531 -0.184 52.910
-1.408 -0.184 83.329
-1.286 -0.184 132.833
-1.163 -0.184 213.758
-1.041 -0.184 345.838
-0.918 -0.184 559.136
-0.796 -0.184 895.652
-0.673 -0.184 1405.276
-0.551 -0.184 2128.715
-0.429 -0.184 3061.137
-0.306 -0.184 4104.693
-0.184 -0.184 5046.986
-0.061 -0.184 5616.462
0.061 -0.184 5616.462
0.184 -0.184 5046.986
0.306 -0.184 4104.693
0.429 -0.184 3061.137
0.551 -0.184 2128.715
0.673 -0.184 1405.276
0.796 -0.184 895.652
0.918 -0.184 559.136
1.041 -0.184 345.838
1.163 -0.184 213.758
1.286 -0.184 132.833
1.408 -0.184 83.329
1.531 -0.184 52.910
1.653 -0.184 34.055
1.776 -0.184 22.236
1.898 -0.184 14.733
2.020 -0.184 9.904
2.143 -0.184 6.753
2.265 -0.184 4.668
2.388 -0.184 3.269
2.510 -0.184 2.319
2.633 -0.184 1.664
2.755 -0.184 1.208
2.878 -0.184 0.887
3.000 -0.184 0.657
-3.000 -0.061 0.651
-2.878 -0.061 0.878
-2.755 -0.061 1.195
-2.633 -0.061 1.646
-2.510 -0.061 2.291
-2.388 -0.061 3.229
-2.265 -0.061 4.607
-2.143 -0.061 6.661
-2.020 -0.061 9.763
-1.898 -0.061 14.518
-1.776 -0.061 21.907
-1.653 -0.061 33.554
-1.531 -0.061 52.160
-1.408 -0.061 82.249
-1.286 -0.061 131.400
-1.163 -0.061 212.211
-1.041 -0.061 345.221
-0.918 -0.061 562.601
-0.796 -0.061 911.214
-0.673 -0.061 1450.639
-0.551 -0.061 2237.179
-0.429 -0.061 3282.908
-0.306 -0.061 4492.011
-0.184 -0.061 5616.462
-0.061 -0.061 6310.359
0.061 -0.061 6310.359
0.184 -0.061 5616.462
0.306 -0.061 4492.011
0.429 -0.061 3282.908
0.551 -0.061 2237.179
0.673 -0.061 1450.639
0.796 -0.061 911.214
0.918 -0.061 562.601
1.041 -0.061 345.221
1.163 -0.061 212.211
1.286 -0.061 131.400
1.408 -0.061 82.249
1.531 -0.061 52.160
1.653 -0.061 33.554
1.776 -0.061 21.907
1.898 -0.061 14.518
2.020 -0.061 9.763
2.143 -0.061 6.661
2.265 -0.061 4.607
2.388 -0.061 3.229
2.510 -0.061 2.291
2.633 -0.061 1.646
2.755 -0.061 1.195
2.878 -0.061 0.878
3.000 -0.061 0.651
-3.000 0.061 0.651
-2.878 0.061 0.878
-2.755 0.061 1.195
-2.633 0.061 1.646
-2.510 0.061 2.291
-2.388 0.061 3.229
-2.265 0.061 4.607
-2.143 0.061 6.661
-2.020 0.061 9.763
-1.898 0.061 14.518
-1.776 0.061 21.907
-1.653 0.061 33.554
-1.531 0.061 52.160
-1.408 0.061 82.249
-1.286 0.061 131.400
-1.163 0.061 212.211
-1.041 0.061 345.221
-0.918 0.061 562.601
-0.796 0.061 911.214
-0.673 0.061 1450.639
-0.551 0.061 2237.179
-0.429 0.061 3282.908
-0.306 0.061 4492.011
-0.184 0.061 5616.462
-0.061 0.061 6310.359
0.061 0.061 6310.359
0.184 0.061 5616.462
0.306 0.061 4492.011
0.429 0.061 3282.908
0.551 0.061 2237.179
0.673 0.061 1450.639
0.796 0.061 911.214
0.918 0.061 562.601
1.041 0.061 345.221
1.163 0.061 212.211
1.286 0.061 131.400
1.408 0.061 82.249
1.531 0.061 52.160
1.653 0.061 33.554
1.776 0.061 21.907
1.898 0.061 14.518
2.020 0.061 9.763
2.143 0.061 6.661
2.265 0.061 4.607
2.388 0.061 3.229
2.510 0.061 2.291
2.633 0.061 1.646
2.755 0.061 1.195
2.878 0.061 0.878
3.000 0.061 0.651
-3.000 0.184 0.657
-2.878 0.184 0.887
-2.755 0.184 1.208
-2.633 0.184 1.664
-2.510 0.184 2.319
-2.388 0.184 3.269
-2.265 0.184 4.668
-2.143 0.184 6.753
-2.020 0.184 9.904
-1.898 0.184 14.733
-1.776 0.184 22.236
-1.653 0.184 34.055
-1.531 0.184 52.910
-1.408 0.184 83.329
-1.286 0.184 132.833
-1.163 0.184 213.758
-1.041 0.184 345.838
-0.918 0.184 559.136
-0.796 0.184 895.652
-0.673 0.184 1405.276
-0.551 0.184 2128.715
-0.429 0.184 3061.137
-0.306 0.184 4104.693
-0.184 0.184 5046.986
-0.061 0.184 5616.462
0.061 0.184 5616.462
0.184 0.184 5046.986
0.306 0.184 4104.693
0.429 0.184 3061.137
0.551 0.184 2128.715
0.673 0.184 1405.276
0.796 0.184 895.652
0.918 0.184 559.136
1.041 0.184 345.838
1.163 0.184 213.758
1.286 0.184 132.833
1.408 0.184 83.329
1.531 0.184 52.910
1.653 0.184 34.055
1.776 0.184 22.236
1.898 0.184 14.733
2.020 0.184 9.904
2.143 0.184 6.753
2.265 0.184 4.668
2.388 0.184 3.269
2.510 0.184 2.319
2.633 0.184 1.664
2.755 0.184 1.208
2.878 0.184 0.887
3.000 0.184 0.657
-3.000 0.306 0.670
-2.878 0.306 0.905
-2.755 0.306 1.234
-2.633 0.306 1.702
-2.510 0.306 2.375
-2.388 0.306 3.352
-2.265 0.306 4.792
-2.143 0.306 6.941
-2.020 0.306 10.190
-1.898 0.306 15.169
-1.776 0.306 22.902
-1.653 0.306 35.063
-1.531 0.306 54.405
-1.408 0.306 85.449
-1.286 0.306 135.558
-1.163 0.306 216.475
-1.041 0.306 346.212
-0.918 0.306 550.568
-0.796 0.306 862.300
-0.673 0.306 1314.308
-0.551 0.306 1922.843
-0.429 0.306 2661.580
-0.306 0.306 3439.332
-0.184 0.306 4104.693
-0.061 0.306 4492.011
0.061 0.306 4492.011
0.184 0.306 4104.693
0.306 0.306 3439.332
0.429 0.306 2661.580
0.551 0.306 1922.843
0.673 0.306 1314.308
0.796 0.306 862.300
0.918 0.306 550.568
1.041 0.306 346.212
1.163 0.306 216.475
1.286 0.306 135.558
1.408 0.306 85.449
1.531 0.306 54.405
1.653 0.306 35.063
1.776 0.306 22.902
1.898 0.306 15.169
2.020 0.306 10.190
2.143 0.306 6.941
2.265 0.306 4.792
2.388 0.306 3.352
2.510 0.306 2.375
2.633 0.306 1.702
2.755 0.306 1.234
2.878 0.306 0.905
3.000 0.306 0.670
-3.000 0.429 0.690
-2.878 0.429 0.933
-2.755 0.429 1.275
-2.633 0.429 1.761
-2.510 0.429 2.461
-2.388 0.429 3.481
-2.265 0.429 4.985
-2.143 0.429 7.232
-2.020 0.429 10.631
-1.898 0.429 15.840
-1.776 0.429 23.920
-1.653 0.429 36.588
-1.531 0.429 56.628
-1.408 0.429 88.505
-1.286 0.429 139.256
-1.163 0.429 219.557
-1.041 0.429 344.625
-0.918 0.429 533.929
-0.796 0.429 807.921
-0.673 0.429 1179.887
-0.551 0.429 1643.309
-0.429 0.429 2160.405
-0.306 0.429 2661.580
-0.184 0.429 3061.137
-0.061 0.429 3282.908
0.061 0.429 3282.908
0.184 0.429 3061.137
0.306 0.429 2661.580
0.429 0.429 2160.405
0.551 0.429 1643.309
0.673 0.429 1179.887
0.796 0.429 807.921
0.918 0.429 533.929
1.041 0.429 344.625
1.163 0.429 219.557
1.286 0.429 139.256
1.408 0.429 88.505
1.531 0.429 56.628
1.653 0.429 36.588
1.776 0.429 23.920
1.898 0.429 15.840
2.020 0.429 10.631
2.143 0.429 7.232
2.265 0.429 4.985
2.388 0.429 3.481
2.510 0.429 2.461
2.633 0.429 1.761
2.755 0.429 1.275
2.878 0.429 0.933
3.000 0.429 0.690
-3.000 0.551 0.717
-2.878 0.551 0.972
-2.755 0.551 1.331
-2.633 0.551 1.843
-2.510 0.551 2.582
-2.388 0.551 3.660
-2.265 0.551 5.253
-2.143 0.551 7.635
-2.020 0.551 11.242
-1.898 0.551 16.764
-1.776 0.551 25.306
-1.653 0.551 38.631
-1.531 0.551 59.521
-1.408 0.551 92.285
-1.286 0.551 143.347
-1.163 0.551 221.693
-1.041 0.551 338.601
-0.918 0.551 505.714
-0.796 0.551 730.577
-0.673 0.551 1010.162
-0.551 0.551 1325.659
-0.429 0.551 1643.309
-0.306 0.551 1922.843
-0.184 0.551 2128.715
-0.061 0.551 2237.179
0.061 0.551 2237.179
0.184 0.551 2128.715
0.306 0.551 1922.843
0.429 0.551 1643.309
0.551 0.551 1325.659
0.673 0.551 1010.162
0.796 0.551 730.577
0.918 0.551 505.714
1.041 0.551 338.601
1.163 0.551 221.693
1.286 0.551 143.347
1.408 0.551 92.285
1.531 0.551 59.521
1.653 0.551 38.631
1.776 0.551 25.306
1.898 0.551 16.764
2.020 0.551 11.242
2.143 0.551 7.635
2.265 0.551 5.253
2.388 0.551 3.660
2.510 0.551 2.582
2.633 0.551 1.843
2.755 0.551 1.331
2.878 0.551 0.972
3.000 0.551 0.717
-3.000 0.673 0.752
-2.878 0.673 1.023
-2.755 0.673 1.405
-2.633 0.673 1.951
-2.510 0.673 2.741
-2.388 0.673 3.896
-2.265 0.673 5.606
-2.143 0.673 8.166
-2.020 0.673 12.040
-1.898 0.673 17.959
-1.776 0.673 27.074
-1.653 0.673 41.168
-1.531 0.673 62.956
-1.408 0.673 96.403
-1.286 0.673 146.916
-1.163 0.673 221.070
-1.041 0.673 325.319
-0.918 0.673 463.308
-0.796 0.673 632.306
-0.673 0.673 820.838
-0.551 0.673 1010.162
-0.429 0.673 1179.887
-0.306 0.673 1314.308
-0.184 0.673 1405.276
-0.061 0.673 1450.639
0.061 0.673 1450.639
0.184 0.673 1405.276
0.306 0.673 1314.308
0.429 0.673 1179.887
0.551 0.673 1010.162
0.673 0.673 820.838
0.796 0.673 632.306
0.918 0.673 463.308
1.041 0.673 325.319
1.163 0.673 221.070
1.286 0.673 146.916
1.408 0.673 96.403
1.531 0.673 62.956
1.653 0.673 41.168
1.776 0.673 27.074
1.898 0.673 17.959
2.020 0.673 12.040
2.143 0.673 8.166
2.265 0.673 5.606
2.388 0.673 3.896
2.510 0.673 2.741
2.633 0.673 1.951
2.755 0.673 1.405
2.878 0.673 1.023
3.000 0.673 0.752
-3.000 0.796 0.798
-2.878 0.796 1.088
-2.755 0.796 1.499
-2.633 0.796 2.089
-2.510 0.796 2.944
-2.388 0.796 4.198
-2.265 0.796 6.056
-2.143 0.796 8.839
-2.020 0.796 13.045
-1.898 0.796 19.444
-1.776 0.796 29.216
-1.653 0.796 44.121
-1.531 0.796 66.677
-1.408 0.796 100.226
-1.286 0.796 148.673
-1.163 0.796 215.590
-1.041 0.796 302.491
-0.918 0.796 406.754
-0.796 0.796 520.549
-0.673 0.796 632.306
-0.551 0.796 730.577
-0.429 0.796 807.921
-0.306 0.796 862.300
-0.184 0.796 895.652
-0.061 0.796 911.214
0.061 0.796 911.214
0.184 0.796 895.652
0.306 0.796 862.300
0.429 0.796 807.921
0.551 0.796 730.577
0.673 0.796 632.306
0.796 0.796 520.549
0.918 0.796 406.754
1.041 0.796 302.491
1.163 0.796 215.590
1.286 0.796 148.673
1.408 0.796 100.226
1.531 0.796 66.677
1.653 0.796 44.121
1.776 0.796 29.216
1.898 0.796 19.444
2.020 0.796 13.045
2.143 0.796 8.839
2.265 0.796 6.056
2.388 0.796 4.198
2.510 0.796 2.944
2.633 0.796 2.089
2.755 0.796 1.499
2.878 0.796 1.088
3.000 0.796 0.798
-3.000 0.918 0.855
-2.878 0.918 1.170
-2.755 0.918 1.618
-2.633 0.918 2.262
-2.510 0.918 3.200
-2.388 0.918 4.577
-2.265 0.918 6.619
-2.143 0.918 9.675
-2.020 0.918 14.276
-1.898 0.918 21.222
-1.776 0.918 31.688
-1.653 0.918 47.320
-1.531 0.918 70.241
-1.408 0.918 102.830
-1.286 0.918 147.074
-1.163 0.918 203.430
-1.041 0.918 269.557
-0.918 0.918 339.863
-0.796 0.918 406.754
-0.673 0.918 463.308
-0.551 0.918 505.714
-0.429 0.918 533.929
-0.306 0.918 550.568
-0.184 0.918 559.136
-0.061 0.918 562.601
0.061 0.918 562.601
0.184 0.918 559.136
0.306 0.918 550.568
0.429 0.918 533.929
0.551 0.918 505.714
0.673 0.918 463.308
0.796 0.918 406.754
0.918 0.918 339.863
1.041 0.918 269.557
1.163 0.918 203.430
1.286 0.918 147.074
1.408 0.918 102.830
1.531 0.918 70.241
1.653 0.918 47.320
1.776 0.918 31.688
1.898 0.918 21.222
2.020 0.918 14.276
2.143 0.918 9.675
2.265 0.918 6.619
2.388 0.918 4.577
2.510 0.918 3.200
2.633 0.918 2.262
2.755 0.918 1.618
2.878 0.918 1.170
3.000 0.918 0.855
-3.000 1.041 0.925
-2.878 1.041 1.271
-2.755 1.041 1.765
-2.633 1.041 2.478
-2.510 1.041 3.517
-2.388 1.041 5.045
-2.265 1.041 7.311
-2.143 1.041 10.690
-2.020 1.041 15.740
-1.898 1.041 23.265
-1.776 1.041 34.371
-1.653 1.041 50.447
-1.531 1.041 72.976
-1.408 1.041 103.073
-1.286 1.041 140.702
-1.163 1.041 183.890
-1.041 1.041 228.563
-0.918 1.041 269.557
-0.796 1.041 302.491
-0.673 1.041 325.319
-0.551 1.041 338.601
-0.429 1.041 344.625
-0.306 1.041 346.212
-0.184 1.041 345.838
-0.061 1.041 345.221
0.061 1.041 345.221
0.184 1.041 345.838
0.306 1.041 346.212
0.429 1.041 344.625
0.551 1.041 338.601
0.673 1.041 325.319
0.796 1.041 302.491
0.918 1.041 269.557
1.041 1.041 228.563
1.163 1.041 183.890
1.286 1.041 140.702
1.408 1.041 103.073
1.531 1.041 72.976
1.653 1.041 50.447
1.776 1.041 34.371
1.898 1.041 23.265
2.020 1.041 15.740
2.143 1.041 10.690
2.265 1.041 7.311
2.388 1.041 5.045
2.510 1.041 3.517
2.633 1.041 2.478
2.755 1.041 1.765
2.878 1.041 1.271
3.000 1.041 0.925
-3.000 1.163 1.011
-2.878 1.163 1.396
-2.755 1.163 1.946
-2.633 1.163 2.744
-2.510 1.163 3.907
-2.388 1.163 5.618
-2.265 1.163 8.148
-2.143 1.163 11.894
-2.020 1.163 17.422
-1.898 1.163 25.493
-1.776 1.163 37.038
-1.653 1.163 53.008
-1.531 1.163 74.027
-1.408 1.163 99.854
-1.286 1.163 128.875
-1.163 1.163 158.086
-1.041 1.163 183.890
-0.918 1.163 203.430
-0.796 1.163 215.590
-0.673 1.163 221.070
-0.551 1.163 221.693
-0.429 1.163 219.557
-0.306 1.163 216.475
-0.184 1.163 213.758
-0.061 1.163 212.211
0.061 1.163 212.211
0.184 1.163 213.758
0.306 1.163 216.475
0.429 1.163 219.557
0.551 1.163 221.693
0.673 1.163 221.070
0.796 1.163 215.590
0.918 1.163 203.430
1.041 1.163 183.890
1.163 1.163 158.086
1.286 1.163 128.875
1.408 1.163 99.854
1.531 1.163 74.027
1.653 1.163 53.008
1.776 1.163 37.038
1.898 1.163 25.493
2.020 1.163 17.422
2.143 1.163 11.894
2.265 1.163 8.148
2.388 1.163 5.618
2.510 1.163 3.907
2.633 1.163 2.744
2.755 1.163 1.946
2.878 1.163 1.396
3.000 1.163 1.011
-3.000 1.286 1.117
-2.878 1.286 1.549
-2.755 1.286 2.169
-2.633 1.286 3.069
-2.510 1.286 4.383
-2.388 1.286 6.310
-2.265 1.286 9.140
-2.143 1.286 13.279
-2.020 1.286 19.264
-1.898 1.286 27.735
-1.776 1.286 39.315
-1.653 1.286 54.350
-1.531 1.286 72.531
-1.408 1.286 92.558
-1.286 1.286 112.190
-1.163 1.286 128.875
-1.041 1.286 140.702
-0.918 1.286 147.074
-0.796 1.286 148.673
-0.673 1.286 146.916
-0.551 1.286 143.347
-0.429 1.286 139.256
-0.306 1.286 135.558
-0.184 1.286 132.833
-0.061 1.286 131.400
0.061 1.286 131.400
0.184 1.286 132.833
0.306 1.286 135.558
0.429 1.286 139.256
0.551 1.286 143.347
0.673 1.286 146.916
0.796 1.286 148.673
0.918 1.286 147.074
1.041 1.286 140.702
1.163 1.286 128.875
1.286 1.286 112.190
1.408 1.286 92.558
1.531 1.286 72.531
1.653 1.286 54.350
1.776 1.286 39.315
1.898 1.286 27.735
2.020 1.286 19.264
2.143 1.286 13.279
2.265 1.286 9.140
2.388 1.286 6.310
2.510 1.286 4.383
2.633 1.286 3.069
2.755 1.286 2.169
2.878 1.286 1.549
3.000 1.286 1.117
-3.000 1.408 1.247
-2.878 1.408 1.737
-2.755 1.408 2.442
-2.633 1.408 3.466
-2.510 1.408 4.957
-2.388 1.408 7.130
-2.265 1.408 10.283
-2.143 1.408 14.804
-2.020 1.408 21.140
-1.898 1.408 29.709
-1.776 1.408 40.700
-1.653 1.408 53.795
-1.531 1.408 67.955
-1.408 1.408 81.492
-1.286 1.408 92.558
-1.163 1.408 99.854
-1.041 1.408 103.073
-0.918 1.408 102.830
-0.796 1.408 100.226
-0.673 1.408 96.403
-0.551 1.408 92.285
-0.429 1.408 88.505
-0.306 1.408 85.449
-0.184 1.408 83.329
-0.061 1.408 82.249
0.061 1.408 82.249
0.184 1.408 83.329
0.306 1.408 85.449
0.429 1.408 88.505
0.551 1.408 92.285
0.673 1.408 96.403
0.796 1.408 100.226
0.918 1.408 102.830
1.041 1.408 103.073
1.163 1.408 99.854
1.286 1.408 92.558
1.408 1.408 81.492
1.531 1.408 67.955
1.653 1.408 53.795
1.776 1.408 40.700
1.898 1.408 29.709
2.020 1.408 21.140
2.143 1.408 14.804
2.265 1.408 10.283
2.388 1.408 7.130
2.510 1.408 4.957
2.633 1.408 3.466
2.755 1.408 2.442
2.878 1.408 1.737
3.000 1.408 1.247
-3.000 1.531 1.406
-2.878 1.531 1.966
-2.755 1.531 2.774
-2.633 1.531 3.944
-2.510 1.531 5.638
-2.388 1.531 8.078
-2.265 1.531 11.548
-2.143 1.531 16.371
-2.020 1.531 22.830
-1.898 1.531 31.022
-1.776 1.531 40.651
-1.653 1.531 50.888
-1.531 1.531 60.441
-1.408 1.531 67.955
-1.286 1.531 72.531
-1.163 1.531 74.027
-1.041 1.531 72.976
-0.918 1.531 70.241
-0.796 1.531 66.677
-0.673 1.531 62.956
-0.551 1.531 59.521
-0.429 1.531 56.628
-0.306 1.531 54.405
-0.184 1.531 52.910
-0.061 1.531 52.160
0.061 1.531 52.160
0.184 1.531 52.910
0.306 1.531 54.405
0.429 1.531 56.628
0.551 1.531 59.521
0.673 1.531 62.956
0.796 1.531 66.677
0.918 1.531 70.241
1.041 1.531 72.976
1.163 1.531 74.027
1.286 1.531 72.531
1.408 1.531 67.955
1.531 1.531 60.441
1.653 1.531 50.888
1.776 1.531 40.651
1.898 1.531 31.022
2.020 1.531 22.830
2.143 1.531 16.371
2.265 1.531 11.548
2.388 1.531 8.078
2.510 1.531 5.638
2.633 1.531 3.944
2.755 1.531 2.774
2.878 1.531 1.966
3.000 1.531 1.406
-3.000 1.653 1.600
-2.878 1.653 2.246
-2.755 1.653 3.176
-2.633 1.653 4.513
-2.510 1.653 6.428
-2.388 1.653 9.132
-2.265 1.653 12.860
-2.143 1.653 17.810
-2.020 1.653 24.023
-1.898 1.653 31.238
-1.776 1.653 38.787
-1.653 1.653 45.674
-1.531 1.653 50.888
-1.408 1.653 53.795
-1.286 1.653 54.350
-1.163 1.653 53.008
-1.041 1.653 50.447
-0.918 1.653 47.320
-0.796 1.653 44.121
-0.673 1.653 41.168
-0.551 1.653 38.631
-0.429 1.653 36.588
-0.306 1.653 35.063
-0.184 1.653 34.055
-0.061 1.653 33.554
0.061 1.653 33.554
0.184 1.653 34.055
0.306 1.653 35.063
0.429 1.653 36.588
0.551 1.653 38.631
0.673 1.653 41.168
0.796 1.653 44.121
0.918 1.653 47.320
1.041 1.653 50.447
1.163 1.653 53.008
1.286 1.653 54.350
1.408 1.653 53.795
1.531 1.653 50.888
1.653 1.653 45.674
1.776 1.653 38.787
1.898 1.653 31.238
2.020 1.653 24.023
2.143 1.653 17.810
2.265 1.653 12.860
2.388 1.653 9.132
2.510 1.653 6.428
2.633 1.653 4.513
2.755 1.653 3.176
2.878 1.653 2.246
3.000 1.653 1.600
-3.000 1.776 1.836
-2.878 1.776 2.584
-2.755 1.776 3.653
-2.633 1.776 5.175
-2.510 1.776 7.310
-2.388 1.776 10.233
-2.265 1.776 14.083
-2.143 1.776 18.871
-2.020 1.776 24.369
-1.898 1.776 30.037
-1.776 1.776 35.098
-1.653 1.776 38.787
-1.531 1.776 40.651
-1.408 1.776 40.700
-1.286 1.776 39.315
-1.163 1.776 37.038
-1.041 1.776 34.371
-0.918 1.776 31.688
-0.796 1.776 29.216
-0.673 1.776 27.074
-0.551 1.776 25.306
-0.429 1.776 23.920
-0.306 1.776 22.902
-0.184 1.776 22.236
-0.061 1.776 21.907
0.061 1.776 21.907
0.184 1.776 22.236
0.306 1.776 22.902
0.429 1.776 23.920
0.551 1.776 25.306
0.673 1.776 27.074
0.796 1.776 29.216
0.918 1.776 31.688
1.041 1.776 34.371
1.163 1.776 37.038
1.286 1.776 39.315
1.408 1.776 40.700
1.531 1.776 40.651
1.653 1.776 38.787
1.776 1.776 35.098
1.898 1.776 30.037
2.020 1.776 24.369
2.143 1.776 18.871
2.265 1.776 14.083
2.388 1.776 10.233
2.510 1.776 7.310
2.633 1.776 5.175
2.755 1.776 3.653
2.878 1.776 2.584
3.000 1.776 1.836
-3.000 1.898 2.123
-2.878 1.898 2.987
-2.755 1.898 4.211
-2.633 1.898 5.917
-2.510 1.898 8.239
-2.388 1.898 11.274
-2.265 1.898 15.017
-2.143 1.898 19.270
-2.020 1.898 23.595
-1.898 1.898 27.380
-1.776 1.898 30.037
-1.653 1.898 31.238
-1.531 1.898 31.022
-1.408 1.898 29.709
-1.286 1.898 27.735
-1.163 1.898 25.493
-1.041 1.898 23.265
-0.918 1.898 21.222
-0.796 1.898 19.444
-0.673 1.898 17.959
-0.551 1.898 16.764
-0.429 1.898 15.840
-0.306 1.898 15.169
-0.184 1.898 14.733
-0.061 1.898 14.518
0.061 1.898 14.518
0.184 1.898 14.733
0.306 1.898 15.169
0.429 1.898 15.840
0.551 1.898 16.764
0.673 1.898 17.959
0.796 1.898 19.444
0.918 1.898 21.222
1.041 1.898 23.265
1.163 1.898 25.493
1.286 1.898 27.735
1.408 1.898 29.709
1.531 1.898 31.022
1.653 1.898 31.238
1.776 1.898 30.037
1.898 1.898 27.380
2.020 1.898 23.595
2.143 1.898 19.270
2.265 1.898 15.017
2.388 1.898 11.274
2.510 1.898 8.239
2.633 1.898 5.917
2.755 1.898 4.211
2.878 1.898 2.987
3.000 1.898 2.123
-3.000 2.020 2.465
-2.878 2.020 3.459
-2.755 2.020 4.839
-2.633 2.020 6.703
-2.510 2.020 9.126
-2.388 2.020 12.090
-2.265 2.020 15.426
-2.143 2.020 18.776
-2.020 2.020 21.651
-1.898 2.020 23.595
-1.776 2.020 24.369
-1.653 2.020 24.023
-1.531 2.020 22.830
-1.408 2.020 21.140
-1.286 2.020 19.264
-1.163 2.020 17.422
-1.041 2.020 15.740
-0.918 2.020 14.276
-0.796 2.020 13.045
-0.673 2.020 12.040
-0.551 2.020 11.242
-0.429 2.020 10.631
-0.306 2.020 10.190
-0.184 2.020 9.904
-0.061 2.020 9.763
0.061 2.020 9.763
0.184 2.020 9.904
0.306 2.020 10.190
0.429 2.020 10.631
0.551 2.020 11.242
0.673 2.020 12.040
0.796 2.020 13.045
0.918 2.020 14.276
1.041 2.020 15.740
1.163 2.020 17.422
1.286 2.020 19.264
1.408 2.020 21.140
1.531 2.020 22.830
1.653 2.020 24.023
1.776 2.020 24.369
1.898 2.020 23.595
2.020 2.020 21.651
2.143 2.020 18.776
2.265 2.020 15.426
2.388 2.020 12.090
2.510 2.020 9.126
2.633 2.020 6.703
2.755 2.020 4.839
2.878 2.020 3.459
3.000 2.020 2.465
-3.000 2.143 2.867
-2.878 2.143 3.993
-2.755 2.143 5.507
-2.633 2.143 7.462
-2.510 2.143 9.837
-2.388 2.143 12.487
-2.265 2.143 15.116
-2.143 2.143 17.332
-2.020 2.143 18.776
-1.898 2.143 19.270
-1.776 2.143 18.871
-1.653 2.143 17.810
-1.531 2.143 16.371
-1.408 2.143 14.804
-1.286 2.143 13.279
-1.163 2.143 11.894
-1.041 2.143 10.690
-0.918 2.143 9.675
-0.796 2.143 8.839
-0.673 2.143 8.166
-0.551 2.143 7.635
-0.429 2.143 7.232
-0.306 2.143 6.941
-0.184 2.143 6.753
-0.061 2.143 6.661
0.061 2.143 6.661
0.184 2.143 6.753
0.306 2.143 6.941
0.429 2.143 7.232
0.551 2.143 7.635
0.673 2.143 8.166
0.796 2.143 8.839
0.918 2.143 9.675
1.041 2.143 10.690
1.163 2.143 11.894
1.286 2.143 13.279
1.408 2.143 14.804
1.531 2.143 16.371
1.653 2.143 17.810
1.776 2.143 18.871
1.898 2.143 19.270
2.020 2.143 18.776
2.143 2.143 17.332
2.265 2.143 15.116
2.388 2.143 12.487
2.510 2.143 9.837
2.633 2.143 7.462
2.755 2.143 5.507
2.878 2.143 3.993
3.000 2.143 2.867
-3.000 2.265 3.323
-2.878 2.265 4.565
-2.755 2.265 6.158
-2.633 2.265 8.082
-2.510 2.265 10.210
-2.388 2.265 12.299
-2.265 2.265 14.029
-2.143 2.265 15.116
-2.020 2.265 15.426
-1.898 2.265 15.017
-1.776 2.265 14.083
-1.653 2.265 12.860
-1.531 2.265 11.548
-1.408 2.265 10.283
-1.286 2.265 9.140
-1.163 2.265 8.148
-1.041 2.265 7.311
-0.918 2.265 6.619
-0.796 2.265 6.056
-0.673 2.265 5.606
-0.551 2.265 5.253
-0.429 2.265 4.985
-0.306 2.265 4.792
-0.184 2.265 4.668
-0.061 2.265 4.607
0.061 2.265 4.607
0.184 2.265 4.668
0.306 2.265 4.792
0.429 2.265 4.985
0.551 2.265 5.253
0.673 2.265 5.606
0.796 2.265 6.056
0.918 2.265 6.619
1.041 2.265 7.311
1.163 2.265 8.148
1.286 2.265 9.140
1.408 2.265 10.283
1.531 2.265 11.548
1.653 2.265 12.860
1.776 2.265 14.083
1.898 2.265 15.017
2.020 2.265 15.426
2.143 2.265 15.116
2.265 2.265 14.029
2.388 2.265 12.299
2.510 2.265 10.210
2.633 2.265 8.082
2.755 2.265 6.158
2.878 2.265 4.565
3.000 2.265 3.323
-3.000 2.388 3.814
-2.878 2.388 5.125
-2.755 2.388 6.699
-2.633 2.388 8.426
-2.510 2.388 10.105
-2.388 2.388 11.472
-2.265 2.388 12.299
-2.143 2.388 12.487
-2.020 2.388 12.090
-1.898 2.388 11.274
-1.776 2.388 10.233
-1.653 2.388 9.132
-1.531 2.388 8.078
-1.408 2.388 7.130
-1.286 2.388 6.310
-1.163 2.388 5.618
-1.041 2.388 5.045
-0.918 2.388 4.577
-0.796 2.388 4.198
-0.673 2.388 3.896
-0.551 2.388 3.660
-0.429 2.388 3.481
-0.306 2.388 3.352
-0.184 2.388 3.269
-0.061 2.388 3.229
0.061 2.388 3.229
0.184 2.388 3.269
0.306 2.388 3.352
0.429 2.388 3.481
0.551 2.388 3.660
0.673 2.388 3.896
0.796 2.388 4.198
0.918 2.388 4.577
1.041 2.388 5.045
1.163 2.388 5.618
1.286 2.388 6.310
1.408 2.388 7.130
1.531 2.388 8.078
1.653 2.388 9.132
1.776 2.388 10.233
1.898 2.388 11.274
2.020 2.388 12.090
2.143 2.388 12.487
2.265 2.388 12.299
2.388 2.388 11.472
2.510 2.388 10.105
2.633 2.388 8.426
2.755 2.388 6.699
2.878 2.388 5.125
3.000 2.388 3.814
-3.000 2.510 4.299
-2.878 2.510 5.597
-2.755 2.510 7.013
-2.633 2.510 8.375
-2.510 2.510 9.467
-2.388 2.510 10.105
-2.265 2.510 10.210
-2.143 2.510 9.837
-2.020 2.510 9.126
-1.898 2.510 8.239
-1.776 2.510 7.310
-1.653 2.510 6.428
-1.531 2.510 5.638
-1.408 2.510 4.957
-1.286 2.510 4.383
-1.163 2.510 3.907
-1.041 2.510 3.517
-0.918 2.510 3.200
-0.796 2.510 2.944
-0.673 2.510 2.741
-0.551 2.510 2.582
-0.429 2.510 2.461
-0.306 2.510 2.375
-0.184 2.510 2.319
-0.061 2.510 2.291
0.061 2.510 2.291
0.184 2.510 2.319
0.306 2.510 2.375
0.429 2.510 2.461
0.551 2.510 2.582
0.673 2.510 2.741
0.796 2.510 2.944
0.918 2.510 3.200
1.041 2.510 3.517
1.163 2.510 3.907
1.286 2.510 4.383
1.408 2.510 4.957
1.531 2.510 5.638
1.653 2.510 6.428
1.776 2.510 7.310
1.898 2.510 8.239
2.020 2.510 9.126
2.143 2.510 9.837
2.265 2.510 10.210
2.388 2.510 10.105
2.510 2.510 9.467
2.633 2.510 8.375
2.755 2.510 7.013
2.878 2.510 5.597
3.000 2.510 4.299
-3.000 2.633 4.712
-2.878 2.633 5.883
-2.755 2.633 6.998
-2.633 2.633 7.880
-2.510 2.633 8.375
-2.388 2.633 8.426
-2.265 2.633 8.082
-2.143 2.633 7.462
-2.020 2.633 6.703
-1.898 2.633 5.917
-1.776 2.633 5.175
-1.653 2.633 4.513
-1.531 2.633 3.944
-1.408 2.633 3.466
-1.286 2.633 3.069
-1.163 2.633 2.744
-1.041 2.633 2.478
-0.918 2.633 2.262
-0.796 2.633 2.089
-0.673 2.633 1.951
-0.551 2.633 1.843
-0.429 2.633 1.761
-0.306 2.633 1.702
-0.184 2.633 1.664
-0.061 2.633 1.646
0.061 2.633 1.646
0.184 2.633 1.664
0.306 2.633 1.702
0.429 2.633 1.761
0.551 2.633 1.843
0.673 2.633 1.951
0.796 2.633 2.089
0.918 2.633 2.262
1.041 2.633 2.478
1.163 2.633 2.744
1.286 2.633 3.069
1.408 2.633 3.466
1.531 2.633 3.944
1.653 2.633 4.513
1.776 2.633 5.175
1.898 2.633 5.917
2.020 2.633 6.703
2.143 2.633 7.462
2.265 2.633 8.082
2.388 2.633 8.426
2.510 2.633 8.375
2.633 2.633 7.880
2.755 2.633 6.998
2.878 2.633 5.883
3.000 2.633 4.712
-3.000 2.755 4.970
-2.878 2.755 5.892
-2.755 2.755 6.609
-2.633 2.755 6.998
-2.510 2.755 7.013
-2.388 2.755 6.699
-2.265 2.755 6.158
-2.143 2.755 5.507
-2.020 2.755 4.839
-1.898 2.755 4.211
-1.776 2.755 3.653
-1.653 2.755 3.176
-1.531 2.755 2.774
-1.408 2.755 2.442
-1.286 2.755 2.169
-1.163 2.755 1.946
-1.041 2.755 1.765
-0.918 2.755 1.618
-0.796 2.755 1.499
-0.673 2.755 1.405
-0.551 2.755 1.331
-0.429 2.755 1.275
-0.306 2.755 1.234
-0.184 2.755 1.208
-0.061 2.755 1.195
0.061 2.755 1.195
0.184 2.755 1.208
0.306 2.755 1.234
0.429 2.755 1.275
0.551 2.755 1.331
0.673 2.755 1.405
0.796 2.755 1.499
0.918 2.755 1.618
1.041 2.755 1.765
1.163 2.755 1.946
1.286 2.755 2.169
1.408 2.755 2.442
1.531 2.755 2.774
1.653 2.755 3.176
1.776 2.755 3.653
1.898 2.755 4.211
2.020 2.755 4.839
2.143 2.755 5.507
2.265 2.755 6.158
2.388 2.755 6.699
2.510 2.755 7.013
2.633 2.755 6.998
2.755 2.755 6.609
2.878 2.755 5.892
3.000 2.755 4.970
-3.000 2.878 4.994
-2.878 2.878 5.584
-2.755 2.878 5.892
-2.633 2.878 5.883
-2.510 2.878 5.597
-2.388 2.878 5.125
-2.265 2.878 4.565
-2.143 2.878 3.993
-2.020 2.878 3.459
-1.898 2.878 2.987
-1.776 2.878 2.584
-1.653 2.878 2.246
-1.531 2.878 1.966
-1.408 2.878 1.737
-1.286 2.878 1.549
-1.163 2.878 1.396
-1.041 2.878 1.271
-0.918 2.878 1.170
-0.796 2.878 1.088
-0.673 2.878 1.023
-0.551 2.878 0.972
-0.429 2.878 0.933
-0.306 2.878 0.905
-0.184 2.878 0.887
-0.061 2.878 0.878
0.061 2.878 0.878
0.184 2.878 0.887
0.306 2.878 0.905
0.429 2.878 0.933
0.551 2.878 0.972
0.673 2.878 1.023
0.796 2.878 1.088
0.918 2.878 1.170
1.041 2.878 1.271
1.163 2.878 1.396
1.286 2.878 1.549
1.408 2.878 1.737
1.531 2.878 1.966
1.653 2.878 2.246
1.776 2.878 2.584
1.898 2.878 2.987
2.020 2.878 3.459
2.143 2.878 3.993
2.265 2.878 4.565
2.388 2.878 5.125
2.510 2.878 5.597
2.633 2.878 5.883
2.755 2.878 5.892
2.878 2.878 5.584
3.000 2.878 4.994
-3.000 3.000 4.749
-2.878 3.000 4.994
-2.755 3.000 4.970
-2.633 3.000 4.712
-2.510 3.000 4.299
-2.388 3.000 3.814
-2.265 3.000 3.323
-2.143 3.000 2.867
-2.020 3.000 2.465
-1.898 3.000 2.123
-1.776 3.000 1.836
-1.653 3.000 1.600
-1.531 3.000 1.406
-1.408 3.000 1.247
-1.286 3.000 1.117
-1.163 3.000 1.011
-1.041 3.000 0.925
-0.918 3.000 0.855
-0.796 3.000 0.798
-0.673 3.000 0.752
-0.551 3.000 0.717
-0.429 3.000 0.690
-0.306 3.000 0.670
-0.184 3.000 0.657
-0.061 3.000 0.651
0.061 3.000 0.651
0.184 3.000 0.657
0.306 3.000 0.670
0.429 3.000 0.690
0.551 3.000 0.717
0.673 3.000 0.752
0.796 3.000 0.798
0.918 3.000 0.855
1.041 3.000 0.925
1.163 3.000 1.011
1.286 3.000 1.117
1.408 3.000 1.247
1.531 3.000 1.406
1.653 3.000 1.600
1.776 3.000 1.836
1.898 3.000 2.123
2.020 3.000 2.465
2.143 3.000 2.867
2.265 3.000 3.323
2.388 3.000 3.814
2.510 3.000 4.299
2.633 3.000 4.712
2.755 3.000 4.970
2.878 3.000 4.994
3.000 3.000 4.749
